A Flexible Architecture for Web-based GIS Applications using Docker and Graph Databases

Regional planning processes and associated redevelopment projects can be complex due to the vast amount of diverse data involved. However, all of this data shares a common geographical reference, especially in the renaturation of former open-cast mining areas. To ensure safety, it is crucial to maintain a comprehensive overview of the interrelated data and draw accurate conclusions. This requires special tools and can be a very time-consuming process. A geographical information system (GIS) is well-suited for this purpose, but even a GIS has limitations when dealing with multiple data types and sources. Additional tools are often necessary to process and view all the data, which can complicate the planning process. Our paper describes a system architecture that addresses the aforementioned issues and provides a simple, yet flexible tool for these activities. The architecture is based on microservices using Docker and is divided into a backend and a frontend. The backend simplifies and generalizes the integration of different data types, while a graph database is used to link relevant data and reveal potential new relationships between them. Finally, a modern web frontend displays the data and relationships.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

